Predicting the Temporal Dynamics of Information Diffusion in Social Networks

Online social networks play a major role in the spread of information at very large scale and it becomes essential to provide means to analyse this phenomenon. In this paper we address the issue of predicting the temporal dynamics of the information diffusion process. We develop a graph-based approach built on the assumption that the macroscopic dynamics of the spreading process are explained by the topology of the network and the interactions that occur through it, between pairs of users, on the basis of properties at the microscopic level. We introduce a generic model, called T-BaSIC, and describe how to estimate its parameters from users behaviours using machine learning techniques. Contrary to classical approaches where the parameters are fixed in advance, T-BaSIC's parameters are functions depending of time, which permit to better approximate and adapt to the diffusion phenomenon observed in online social networks. Our proposal has been validated on real Twitter datasets. Experiments show that our approach is able to capture the particular patterns of diffusion depending of the studied sub-networks of users and topics. The results corroborate the "two-step" theory (1955) that states that information flows from media to a few "opinion leaders" who then transfer it to the mass population via social networks and show that it applies in the online context. This work also highlights interesting recommendations for future investigations.

==> BLR_LP.dat <==
attribute BLR LP
0 0.19496855345912 0.031742396482228
1 0.87504137702747 0.25371015023818
2 0.037735849056604 0.008107365335288
3 0.26878517047335 0.018230120923415
4 0.068685865607415 0.0117717112495425  
5 0.028632903012248 0.025421399780139
6 0.23286991062562 0.047728105533162
7 0.11006289308176 0.0533162330524
8 0.068685865607415 0.012733602052034
9 0.16236345580933 0.063530597288384
10 0.12843429328037 0.024367900329791
11 0.29625951671632 0.051942103334555
12 1 1

==> ITS-prop.dat <==
Time Transmitters Stiflers Tp Sp
0 8 0 100 0
1 12 4 75 25
2 9 4 60 40
3 3 2 60 40
4 0 2 0 100
5 3 0 100 0
6 11 4 73.3 26.7
7 5 3 62.5 37.5
8 1 13 7.1 92.9
9 0 1 0 100


==> christmas.dat <==
time  christmas
-0.1  0
0  63
1  43
2  42
3  34
4  34
5  20
6  36
7  28
8  4
9  7
10  43
11  30
12  37
13  30
14  21
15  21
16  38
17  17
18  21
19  80
20  42
21  55
22  42
23  39
24  20
25  31
26  16
27  20
28  67
29  40
30  51
31  46
32  30
33  11
34  19
35  38
36  20
37  55
38  56
39  63
40  44
41  36
42  38
43  34
44  29
45  21
46  19
47  64
48  69
49  43
50  51
51  31
52  41
53  20
54  34
55  23
56  75
57  81
58  53
59  55
60  70
61  51
62  35
63  35
64  33
65  69
66  52
67  59
68  37
69  43
70  31
71  26
72  22
73  100
74  69
75  57
76  60
77  52
78  58
79  16
80  28
81  31
82  29
83  110
84  81
85  66
86  65
87  42
88  35
89  21
90  31
91  20
92  62
93  44
94  54
95  48
96  21
97  29
98  34
99  29
100  27
101  29
102  103
103  65
104  90
105  47
106  43
107  53
108  51
109  39
110  33
111  121
112  123
113  72
114  75
115  63
116  54
117  52
118  38
119  187
120  215
121  114
122  109
123  108
124  103
125  131
126  75
127  66
128  67
129  482
130  137
131  532
132  126
133  91
134  76
135  97
136  45
137  98
138  151
139  88
140  99
141  76
142  70
143  56
144  55
145  31
146  40
147  31
148  512
149  528
150  322
151  203
152  367
153  297
154  80
155  226
156  196
157  58
158  60
159  44
160  31
161  28
162  38
163  20
164  20
165  43
166  61
167  28
168  26
169  34
170  13
171  15
172  13
173  19
174  20
175  36
176  45
177  15
178  19
179  11
180  20
181  9
182  12
183  6
184  11
185  8
185.1  0

==> google.dat <==
time  google
-0.1  0
0  89
1  79
2  60
3  89
4  88
5  55
6  60
7  59
8  23
9  16
10  72
11  62
12  58
13  46
14  46
15  96
16  66
17  44
18  41
19  94
20  70
21  42
22  59
23  32
24  45
25  26
26  25
27  40
28  60
29  56
30  36
31  35
32  12
33  29
34  33
35  13
36  12
37  185
38  146
39  64
40  53
41  39
42  124
43  86
44  72
45  62
46  58
47  102
48  120
49  116
50  93
51  56
52  67
53  76
54  47
55  30
56  77
57  84
58  74
59  62
60  74
61  53
62  54
63  29
64  35
65  43
66  57
67  77
68  39
69  32
70  32
71  34
72  53
73  95
74  86
75  114
76  64
77  49
78  70
79  41
80  28
81  25
82  41
83  91
84  67
85  55
86  42
87  20
88  24
89  45
90  16
91  19
92  63
93  55
94  44
95  42
96  34
97  28
98  54
99  12
100  25
101  33
102  60
103  59
104  56
105  30
106  44
107  37
108  32
109  30
110  23
111  46
112  40
113  36
114  18
115  28
116  20
117  9
118  4
119  72
120  47
121  48
122  28
123  23
124  40
125  25
126  10
127  22
128  7
129  16
130  27
131  29
132  31
133  13
134  14
135  11
136  6
137  4
138  59
139  39
140  42
141  65
142  33
143  21
144  24
145  25
146  13
147  17
148  34
149  36
150  17
151  16
152  20
153  8
154  6
155  10
156  4
157  23
158  24
159  17
160  27
161  14
162  16
163  11
164  19
165  34
166  31
167  34
168  28
169  25
170  29
171  18
172  8
173  9
174  6
175  59
176  47
177  31
178  45
179  28
180  24
181  28
182  29
183  17
184  27
185  16
185.1  0

==> iphone.dat <==
time  iphone
-0.1  0
0  65
1  56
2  52
3  56
4  44
5  22
6  24
7  40
8  24
9  3
10  60
11  32
12  43
13  23
14  30
15  24
16  24
17  23
18  13
19  53
20  37
21  44
22  36
23  24
24  29
25  31
26  16
27  22
28  61
29  50
30  46
31  42
32  26
33  26
34  15
35  6
36  37
37  59
38  53
39  44
40  78
41  53
42  44
43  32
44  39
45  27

46  22
47  91
48  91
49  67
50  53
51  49
52  80
53  21
54  31
55  47
56  115
57  74
58  86
59  54
60  50
61  54
62  44
63  23

64  29
65  37
66  27
67  41
68  30
69  22
70  23
71  33
72  14
73  70
74  55
75  32
76  42
77  49
78  34
79  26
80  38
81  25
82  22
83  73
84  53
85  51
86  35
87  26
88  24
89  18
90  22
91  28
92  35
93  37
94  38
95  28
96  27
97  22
98  32
99  19
100  11
101  20
102  64
103  57
104  45
105  41
106  19
107  37
108  39
109  23
110  21
111  58
112  49
113  39
114  27
115  32
116  26
117  17
118  15
119  63
120  44
121  46
122  36
123  34
124  33
125  43
126  26
127  15
128  19
129  27
130  43
131  31
132  36
133  42
134  32
135  15
136  12
137  12
138  56
139  32
140  47
141  44
142  39
143  22
144  27
145  13
146  15
147  15
148  72
149  48
150  38
151  39
152  19
153  18
154  24
155  23
156  12
157  45
158  25
159  25
160  26
161  33
162  15
163  20
164  17
165  48
166  58
167  42
168  55
169  49
170  26
171  30
172  23
173  29
174  27
175  81
176  40
177  43
178  35
179  45
180  25
181  51
182  24
183  16
184  32
185  20
185.1  0


==> twitpic.dat <==
time  twitpic
-0.1  0
0  39
1  37
2  44
3  29
4  17
5  24
6  35
7  17
8  14
9  7
10  47
11  24
12  29
13  27
14  22
15  23
16  20
17  26
18  17
19  49
20  24
21  56
22  28
23  20
24  24
25  28
26  26
27  19
28  61
29  57
30  45
31  56
32  46
33  22
34  22
35  15
36  26
37  51
38  33
39  33
40  29
41  39
42  31
43  33
44  14
45  16
46  16
47  58
48  40
49  25
50  29
51  38
52  15
53  21
54  26
55  11
56  51
57  60
58  39
59  49
60  35
61  26
62  22
63  29
64  13
65  58
66  49
67  46
68  27
69  22
70  31
71  23
72  27
73  48
74  39
75  19
76  20
77  35
78  21
79  29
80  12
81  12
82  15
83  58
84  42
85  35
86  31
87  25
88  18
89  22
90  30
91  23
92  9
93  20
94  21
95  26
96  28
97  19
98  13
99  41
100  16
101  26
102  56
103  47
104  39
105  26
106  22
107  23
108  19
109  20
110  24
111  63
112  54
113  51
114  31
115  30
116  38
117  17
118  20
119  32
120  54
121  29
122  35
123  31
124  19
125  18
126  16
127  17
128  22
129  74
130  57
131  58
132  39
133  35
134  27
135  19
136  17
137  18
138  18
139  26
140  40
141  18
142  23
143  20
144  22
145  17
146  21
147  11
148  62
149  50
150  24
151  20
152  34
153  33
154  9
155  27
156  13
157  40
158  45
159  19
160  18
161  11
162  10
163  15
164  14
165  26
166  21
167  20
168  17
169  18
170  13
171  15
172  12
173  10
174  15
175  27
176  27
177  28
178  35
179  36
180  29
181  15
182  15
183  11
184  23
185  29
185.1  0

